Impact of lepton $p_{T}$ threshold on the charge asymmetry predictions for the inclusive $W$ boson production in $pp$ collisions at 13 TeV

This paper presents the impact of lepton transverse momentum $p^{l}_{T}$ threshold on the $W$ boson charge asymmetry predictions in perturbative QCD for the inclusive $W^{\pm}+X \rightarrow l^{\pm} \nu +X$ production in proton-proton ($pp$) collisions. The predictions are obtained with various low-$p^{l}_{T}$ thresholds $p^{l}_{T} >$ 20, 25, 30, and 40 GeV in a fiducial region encompassing both central and forward detector acceptances in terms of the lepton pseudorapidty 0 $\leq \eta_{l} \leq$ 4.5. The predicted distributions for the lepton charge asymmetry, which is defined by means of the $\eta_{l}$ ($A_{\eta_{l}}$), at next-to-next-to-leading order (NNLO) accuracy are compared with the CMS and LHCb data at 8 TeV center-of-mass collision energy. The 8 TeV predictions are observed to reproduce the data fairly well within the quoted uncertainties. The 13 TeV predictions by using various $p^{l}_{T}$ thresholds are reported for the $A_{\eta_{l}}$ and also the charge asymmetries that are defined in terms of the differential cross sections in bins of the $W$ boson rapidity $y_{W}$ ($A_{y_{W}}$) and transverse momentum $p^{W}_{T}$ ($A_{p^{W}_{T}}$). The NNLO predictions for the $A_{\eta_{l}}$, $A_{y_{W}}$, and $A_{p^{W}_{T}}$ distributions are assessed to be in close correlation with the $p^{l}_{T}$ value. The $A_{\eta_{l}}$ and $A_{y_{W}}$ distributions are particularly shown to be more correlated at a higher $p^{l}_{T}$ threshold. The $A_{p^{W}_{T}}$ distributions are also reported from the merged predictions with improved accuracy by the inclusion of next-to-next-to-next-to-leading logarithm (N$^{3}$LL) corrections, i.e., at NNLO+N$^{3}$LL. The predicted distributions from various $p^{l}_{T}$ thresholds represent also a finer probe to provide more constraints on the ratio of $u$ and $d$ quark distribution functions in the parton momentum fraction range $10^{-4} < x < 1$.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


